Blind Bitstream-corrupted Video Recovery via Metadata-guided Diffusion Model

Bitstream-corrupted video recovery aims to restore realistic content degraded during video storage or transmission. Existing methods typically assume that predefined masks of corrupted regions are available, but manually annotating these masks is labor-intensive and impractical in real-world scenarios. To address this limitation, we introduce a new blind video recovery setting that removes the reliance on predefined masks. This setting presents two major challenges: accurately identifying corrupted regions and recovering content from extensive and irregular degradations. We propose a Metadata-Guided Diffusion Model (M-GDM) to tackle these challenges. Specifically, intrinsic video metadata are leveraged as corruption indicators through a dual-stream metadata encoder that separately embeds motion vectors and frame types before fusing them into a unified representation. This representation interacts with corrupted latent features via cross-attention at each diffusion step. To preserve intact regions, we design a prior-driven mask predictor that generates pseudo masks using both metadata and diffusion priors, enabling the separation and recombination of intact and recovered regions through hard masking. To mitigate boundary artifacts caused by imperfect masks, a post-refinement module enhances consistency between intact and recovered regions. Extensive experiments demonstrate the effectiveness of our method and its superiority in blind video recovery. Code is available at: https://github.com/Shuyun-Wang/M-GDM.

==> bscv_inference.yaml <==
# @package _global_

model:
  _target_: sam2.modeling.sam2_base.SAM2Base
  image_encoder:
    _target_: sam2.modeling.backbones.image_encoder.ImageEncoder
    scalp: 1
    trunk:
      _target_: sam2.modeling.backbones.hieradet.Hiera
      embed_dim: 144
      num_heads: 2
      stages: [2, 6, 36, 4]
      global_att_blocks: [23, 33, 43]
      window_pos_embed_bkg_spatial_size: [7, 7]
      window_spec: [8, 4, 16, 8]
    neck:
      _target_: sam2.modeling.backbones.image_encoder.FpnNeck
      position_encoding:
        _target_: sam2.modeling.position_encoding.PositionEmbeddingSine
        num_pos_feats: 256
        normalize: true
        scale: null
        temperature: 10000
      d_model: 256
      backbone_channel_list: [1152, 576, 288, 144]
      fpn_top_down_levels: [2, 3]
      fpn_interp_model: nearest

  memory_attention:
    _target_: sam2.modeling.memory_attention.MemoryAttention
    d_model: 256
    pos_enc_at_input: true
    layer:
      _target_: sam2.modeling.memory_attention.MemoryAttentionLayer
      activation: relu
      dim_feedforward: 2048
      dropout: 0.1
      pos_enc_at_attn: false
      self_attention:
        _target_: sam2.modeling.sam.transformer.RoPEAttention
        rope_theta: 10000.0
        feat_sizes: [32, 32]
        embedding_dim: 256
        num_heads: 1
        downsample_rate: 1
        dropout: 0.1
      d_model: 256
      pos_enc_at_cross_attn_keys: true
      pos_enc_at_cross_attn_queries: false
      cross_attention:
        _target_: sam2.modeling.sam.transformer.RoPEAttention
        rope_theta: 10000.0
        feat_sizes: [32, 32]
        rope_k_repeat: True
        embedding_dim: 256
        num_heads: 1
        downsample_rate: 1
        dropout: 0.1
        kv_in_dim: 64
    num_layers: 4

  memory_encoder:
      _target_: sam2.modeling.memory_encoder.MemoryEncoder
      out_dim: 64
      position_encoding:
        _target_: sam2.modeling.position_encoding.PositionEmbeddingSine
        num_pos_feats: 64
        normalize: true
        scale: null
        temperature: 10000
      mask_downsampler:
        _target_: sam2.modeling.memory_encoder.MaskDownSampler
        kernel_size: 3
        stride: 2
        padding: 1
      fuser:
        _target_: sam2.modeling.memory_encoder.Fuser
        layer:
          _target_: sam2.modeling.memory_encoder.CXBlock
          dim: 256
          kernel_size: 7
          padding: 3
          layer_scale_init_value: 1e-6
          use_dwconv: True
        num_layers: 2

  num_maskmem: 7
  image_size: 1024
  sigmoid_scale_for_mem_enc: 20.0
  sigmoid_bias_for_mem_enc: -10.0
  use_mask_input_as_output_without_sam: true
  directly_add_no_mem_embed: true
  no_obj_embed_spatial: true
  use_high_res_features_in_sam: true
  multimask_output_in_sam: true
  iou_prediction_use_sigmoid: True
  use_obj_ptrs_in_encoder: true
  add_tpos_enc_to_obj_ptrs: true
  proj_tpos_enc_in_obj_ptrs: true
  use_signed_tpos_enc_to_obj_ptrs: true
  only_obj_ptrs_in_the_past_for_eval: true
  pred_obj_scores: true
  pred_obj_scores_mlp: true
  fixed_no_obj_ptr: true
  multimask_output_for_tracking: true
  use_multimask_token_for_obj_ptr: true
  multimask_min_pt_num: 0
  multimask_max_pt_num: 1
  use_mlp_for_obj_ptr_proj: true
  compile_image_encoder: False
